Cross-conductivity: novel transport coefficients to constrain the hadronic degrees of freedom of nuclear matter

In general, the constituents of the bulk matter produced in heavy-ion collisions carry, besides electric charge, multiple other conserved quantum numbers like baryon number and strangeness. Therefore, an electric field will not only generate an electric current but, at the same time, also currents in baryon number and strangeness. We propose that the impact of the electric field on these conserved currents should be characterized by additional transport coefficients, which we call cross-conductivities. In this paper, we introduce and present a calculation of these cross-conductivities from the Green-Kubo formalism within the transport code SMASH for different chemical compositions of hadron resonance gases. We find that the coefficients underlie an ordering in the active degrees of freedom and that thus the chemical composition of the system plays a crucial role. Further, we argue that in future comparisons of lattice QCD calculations with these findings, one could constrain which degrees of freedom and their corresponding charge properties are relevant for the QCD dynamics of the system.

==> fig1_chemical_compositions.txt <==
# T n_pi n_K n_N n_Total
0.1 27461.9 3665.38 194.757 32635.4
0.125 13035.3 3208.78 399.667 18578.7
0.15 7154.32 2598.1 568.378 12609.1
0.176 1484.05 702.66 228.108 3239.01


#piKNL gas
# T n_pi n_K n_N n_rest
0.098 27979.2 3654.95 192.734 33935.1
0.124 13211.2 3197.78 395.506 19694.2
0.152 7102.11 2614.24 568.01 13620.9
0.183 1455.78 719.141 231.27 3615.84


#Full gas
# T n_pi n_K n_N n_rest
0.086 2115.25 186.423 13.204 2489.07
0.114 14565.5 2872.29 465.835 22660.3
0.142 924.596 302.21 80.277 2150.92
0.172 1468.76 674.712 241.795 5414.16


==> fig2_calibration.txt <==
#T QQ_GK QQ_CE QB_GK QB_CE QS_GK QS_CE
0.1 0.0291196 0.0294514 0.000453089 0.000329119 0.00698797 0.00697973
0.12 0.203285 0.020319 0.000872012 0.00740494 0.0082975 0.00773301
0.14 0.0149269 0.0147005 0.00112645 0.00120008 0.00812437 0.00758921
0.16 0.0113832 0.0110561 0.00189827 0.00160351 0.00743457 0.00698612
0.18 0.00895129 0.00858887 0.00193882 0.00190267 0.00660839 0.00622042
0.2 0.00730769 0.00685593 0.00215963 0.00209228 0.00599212 0.00544843


#relative errors:
#T 0.03
#QQ_GK 0.1
#QB_GK 0.2
#QS_GK 0.15


==> figs3-4-5_QQ-QB-QS.txt <==
#piKN
#T QQ QB QS
0.1003 0.0345112 0.000521419 0.0178193
0.1253 0.0233972 0.00216177 0.0352957
0.1507 0.0205112 0.0402221 0.0397261
0.1767 0.0213585 0.00472037 0.04254


#piKNL
#T QQ QB QS
0.0981736 0.0278607 0.000497837 0.0220309
0.123604 0.0185776 0.00188027 0.0341988
0.152445 0.16622 0.00316204 0.036041
0.182806 0.0173905 0.00469496 0.0344583


#Full
#T QQ QB QS
0.0859025 0.0334843 0.000324225 0.0119879
0.113549 0.0159121 0.00100004 0.0176025
0.142179 0.0114442 0.00231409 0.0178459
0.17224 0.011372 0.0026336 0.0183951


#relative errors:
#T 0.03
#QQ 0.1
#QB 0.2
#QS 0.15

